Maintaining Consistency of Data on the Web

Increasingly more data is becoming available on the Web, estimates speaking of 1 billion documents in 2002. Most of the documents are Web pages whose data is considered to be in XML format, expecting it to eventually replace HTML. A common problem in designing and maintaining a Web site is that data on a Web page often replicates or derives from other data, the so-called base data, that is usually not contained in the deriving or replicating page. Consequently, replicas and derivations become inconsistent upon modifying base data in a Web page or a relational database. For example, after assigning a thesis to a student and modifying the Web page that describes it in detail, the thesis is still incorrectly contained in the list of offered thesis, missing in the list of ongoing thesis, and missing in the advisor's teaching record. The thesis presents a solution by proposing a combined approach that provides for maintaining consistency of data in Web pages that (i) replicate data in relational databases, or (ii) replicate or derive from data in Web pages. Upon modifying base data, the modification is immediately pushed to affected Web pages. There, maintenance is performed incrementally by only modifying the affected part of the page instead of re-generating the whole page from scratch.

==> submission.txt <==
http://arxiv.org/corr/home

#########################

ACM Class E.1; H.2.3; H.2.4

#########################

Increasingly more data is becoming available on the Web, estimates speaking of 1 billion documents in 2002. Most of the documents are Web pages whose data is considered to be in XML format, expecting it to eventually replace HTML.

A common problem in designing and maintaining a Web site is that data on a Web page often replicates or derives from other data, the so-called base data, that is usually not contained in the deriving or replicating page. Consequently, replicas and derivations become inconsistent upon modifying base data in a Web page or a relational database. For example, after assigning a thesis to a student and modifying the Web page that describes it in detail, the thesis is still incorrectly contained in the list of offered thesis, missing in the list of ongoing thesis, and missing in the advisor's teaching record.

The thesis presents a solution by proposing a combined approach
that provides for maintaining consistency of data in Web pages that 
(i) replicate data in relational databases, or (ii) replicate or derive from data in Web pages. Upon modifying base data, the modification is immediately pushed to affected Web pages. There, maintenance is performed incrementally by only modifying the affected part of the page instead of re-generating the whole page from scratch.


